Dependence of the top-quark mass measured in top-quark pair production on the parton distribution functions at the LHC and future colliders

The dependence of the top-quark mass measurement in top-quark production on the parton distribution functions is explored through the differential distribution of the invariant mass of the top-antitop system in top-quark pair production at hadron colliders. Several different proton-proton collider options are considered: 8 TeV, 13 TeV, 13.6 TeV, 14 TeV, and 100 TeV. The top-quark mass is obtained from a chi-squared fit to the invariant mass of the top-antitop-quark pair. The parton distribution function uncertainties are used in the chi-square evaluation. The uncertainties are reduced through a fit to the longitudinal momentum of the top-antitop system. The top-quark mass uncertainty due to parton distribution functions is found to be reduced by 20%.

==> README.txt <==


This article is a snowmass contribution, based on the Snowmass template.
The main document is TopMassPDFLHC.tex
Individual chapters are in
- intro.tex
- setup.tex
- topmass.tex
- combined.tex
- conclusion.tex

Bibliography entries go in myreferences.bib

Definitions and shortcuts go in mysymbols.tex

Put figures in the directory figures.
